Deep 3D Face Identification

We propose a novel 3D face recognition algorithm using a deep convolutional neural network (DCNN) and a 3D augmentation technique. The performance of 2D face recognition algorithms has significantly increased by leveraging the representational power of deep neural networks and the use of large-scale labeled training data. As opposed to 2D face recognition, training discriminative deep features for 3D face recognition is very difficult due to the lack of large-scale 3D face datasets. In this paper, we show that transfer learning from a CNN trained on 2D face images can effectively work for 3D face recognition by fine-tuning the CNN with a relatively small number of 3D facial scans. We also propose a 3D face augmentation technique which synthesizes a number of different facial expressions from a single 3D face scan. Our proposed method shows excellent recognition results on Bosphorus, BU-3DFE, and 3D-TEC datasets, without using hand-crafted features. The 3D identification using our deep features also scales well for large databases.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

